Cold Molecular Gas and Free-Free Emission from Hot, Dust-Obscured Galaxies at $z$~3

We report on observations of redshifted CO(1-0) line emission and observed-frame $\rm\sim$ 30GHz radio continuum emission from five ultra-luminous, mid-IR selected hot, Dust-Obscured Galaxies (Hot DOGs) at $z\rm\gtrsim$ 3 using the Karl G. Jansky Very Large Array. We detect CO(1-0) line emission in all five Hot DOGs, with one of them at high signal to noise. We analyse FIR-radio spectral energy distributions, including dust, free-free and synchrotron emission for the galaxies. We find that most of the 115 GHz rest-frame continuum is mostly due to synchrotron or free-free emission, with only a potentially small contribution from thermal emission. We see a deficit in the rest-frame 115 GHz continuum emission compared to dusty star-forming galaxies (DSFGs) and sub-millimetre galaxies (SMGs) at high redshift, suggesting that Hot DOGs do not have similar cold gas reserves compared with star-forming galaxies. One target, W2305-0039, is detected in the FIRST 1.4 GHz survey, and is likely to possess compact radio jets. We compare to the FIR-radio correlation, and find that at least half of the Hot DOGs in our sample are radio-quiet with respect to normal galaxies. These findings suggest that Hot DOGs have comparably less cold molecular gas than star-forming galaxies at lower, $z\rm\sim$ 2 redshifts, and are dominated by powerful, yet radio-quiet AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
